Integer Optimization of CT Trajectories using a Discrete Data Completeness Formulation

X-ray computed tomography (CT) plays a key role in digitizing three-dimensional structures for a wide range of medical and industrial applications. Traditional CT systems often rely on standard circular and helical scan trajectories, which may not be optimal for challenging scenarios involving large objects, complex structures, or resource constraints. In response to these challenges, we are exploring the potential of twin robotic CT systems, which offer the flexibility to acquire projections from arbitrary views around the object of interest. Ensuring complete and mathematically sound reconstructions becomes critical in such systems. In this work, we present an integer programming-based CT trajectory optimization method. Utilizing discrete data completeness conditions, we formulate an optimization problem to select an optimized set of projections. This approach enforces data completeness and considers absorption-based metrics for reliability evaluation. We compare our method with an equidistant circular CT trajectory and a greedy approach. While greedy already performs well in some cases, we provide a way to improve greedy-based projection selection using an integer optimization approach. Our approach improves CT trajectories and quantifies the optimality of the solution in terms of an optimality gap.

==> name.txt <==
\begin{figure}[!t]
    \centering
    \subfloat[]{\includegraphics[height=1.2in]{IP_optimized.png}}
    \hfil
    %\subfloat[]{\includegraphics[height=1.1in]{basic_set.png}}
    %\hfil (b) Visualization of the basic set for selecting projections.
    \subfloat[]{\includegraphics[height=1.2in]{projection_cube}}
    
    \caption{Overview of the test specimen without symmetries. (a) Sketch of the aluminum test specimen.  (b) Simulated projection of the cubic test specimen.}
    \label{fig:experiment_setup_1}
\end{figure}
